Studies on finite-volume effects in the inclusive semileptonic decays of charmed mesons

We report on the calculation of the inclusive semileptonic decay of the $D_s$ meson on the lattice. We simulate the $D_s \rightarrow X_s\ell\nu_\ell$ process with M\"obius domain-wall charm and strange quarks, whose masses were approximately tuned to the physical values. We cover the whole kinematical region. The focus of this work is on the systematic error due to finite-volume effects. We construct a model of two-body final states to describe the data on a finite volume lattice of $L \simeq 0.055 \, \text{fm}$ to investigate the extrapolation to the infinite-volume limit.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

